Invertible Bloom Lookup Tables with Listing Guarantees

The Invertible Bloom Lookup Table (IBLT) is a probabilistic concise data structure for set representation that supports a listing operation as the recovery of the elements in the represented set. Its applications can be found in network synchronization and traffic monitoring as well as in error-correction codes. IBLT can list its elements with probability affected by the size of the allocated memory and the size of the represented set, such that it can fail with small probability even for relatively small sets. While previous works only studied the failure probability of IBLT, this work initiates the worst case analysis of IBLT that guarantees successful listing for all sets of a certain size. The worst case study is important since the failure of IBLT imposes high overhead. We describe a novel approach that guarantees successful listing when the set satisfies a tunable upper bound on its size. To allow that, we develop multiple constructions that are based on various coding techniques such as stopping sets and the stopping redundancy of error-correcting codes, Steiner systems, and covering arrays as well as new methodologies we develop. We analyze the sizes of IBLTs with listing guarantees obtained by the various methods as well as their mapping memory consumption. Lastly, we study lower bounds on the achievable sizes of IBLT with listing guarantees and verify the results in the paper by simulations.

==> data/dffz_vs_iblt_d3_m15_n25.csv <==
N,m=15_d=3_k=3_rec,m=15_d=3_ols,m=15_k=3_MM3_iblt
1,1.0,1.0,1.0
2,1.0,1.0,0.9939
3,1.0,1.0,0.98037
4,0.99381,1.0,0.95777
5,0.96928,1.0,0.92647
6,0.90738,0.99967,0.87918
7,0.78888,0.99807,0.81305
8,0.60334,0.99134,0.7162
9,0.38169,0.96771,0.58241
10,0.17259,0.89756,0.40437
11,0.04095,0.71492,0.21417
12,0.0,0.35677,0.06222
13,0.0,0.0,0.0
14,0.0,0.0,0.0
15,0.0,0.0,0.0
16,0.0,0.0,0.0
17,0.0,0.0,0.0
18,0.0,0.0,0.0
19,0.0,0.0,0.0


==> data/dffz_vs_iblt_d5_m64_n381.csv <==
N,m=64_d=3_k=4_rec,m=64_d=5_rec,m=64_k=4_MM3_iblt
1,1.0,1.0,1.0
2,1.0,1.0,0.99997
3,1.0,1.0,0.99993
4,0.99995,1.0,0.99985
5,0.99976,1.0,0.99965
6,0.99929,1.0,0.99955
7,0.99887,1.0,0.99948
8,0.99729,1.0,0.99932
9,0.99543,1.0,0.99901
10,0.9915,1.0,0.9987
11,0.98777,0.99999,0.99839
12,0.98068,0.99999,0.99813
13,0.97252,0.99999,0.9979
14,0.96017,0.99996,0.99722
15,0.94557,0.99993,0.99721
16,0.92639,0.9998,0.99672
17,0.903,0.99972,0.99658
18,0.87199,0.99927,0.99596
19,0.83905,0.9984,0.99556


==> data/dffz_vs_iblt_d5_m87_n1000.csv <==
N,m=87_d=5_rec,m=87_k=4_MM3_iblt
1,1.0,1.0
2,1.0,0.99996
3,1.0,0.99999
4,1.0,0.99996
5,1.0,0.99993
6,1.0,0.99986
7,1.0,0.99988
8,1.0,0.99979
9,1.0,0.99972
10,1.0,0.99963
11,1.0,0.99969
12,1.0,0.99961
13,1.0,0.99941
14,1.0,0.99958
15,1.0,0.99935
16,1.0,0.99934
17,0.99999,0.99929
18,0.99998,0.99897
19,0.99999,0.99892


==> data/nm_EGH_d15.csv <==
n,m
3,77
4,129
5,129
6,160
7,197
8,197
9,238
10,238
11,281
12,281
13,281
14,281
15,328
16,328
17,328
18,328
20,381
21,381
22,381
24,381
26,440
27,440
29,440
31,440
33,440
36,501
38,501
41,501
44,501
47,568
50,568
53,568
57,568
61,639
65,639
70,639
74,639
80,639
85,712
91,712
97,712
104,712
111,791
118,791
127,791
135,791
144,791
154,874
165,874
176,874
188,874
201,874
215,963
230,963
245,963
262,963
280,963
299,1060
319,1060
341,1060
365,1060
389,1060
416,1161
444,1161
475,1161
507,1161
542,1161
579,1264
618,1264
660,1264
705,1264
754,1264
805,1371
860,1371
919,1371
981,1371
1048,1371
1120,1480
1196,1480
1278,1480
1365,1480
1458,1480
1557,1593
1663,1593
1777,1593
1898,1593
2027,1593
2166,1720
2313,1720
2471,1720
2640,1720
2820,1720
3012,1851
3217,1851
3437,1851
3671,1851
3921,1851
4189,1851
4474,1988
4779,1988
5105,1988
5453,1988
5825,1988
6222,2127
6646,2127
7099,2127
7584,2127
8101,2127
8653,2276
9243,2276
9873,2276
10546,2276
11265,2276
12033,2276
12854,2427
13730,2427
14666,2427
15666,2427
16734,2427
17875,2584
19094,2584
20396,2584
21786,2584
23272,2584
24858,2584
26553,2747
28363,2747
30297,2747
32363,2747
34569,2747
36926,2914
39443,2914
42133,2914
45005,2914
48073,2914
51351,2914
54852,3087
58592,3087
62586,3087
66853,3087
71411,3087
76280,3266
81480,3266
87035,3266
92969,3266
99308,3266
106078,3266
113310,3447
121036,3447
129287,3447
138102,3447
147517,3447
157575,3638
168318,3638
179793,3638
192051,3638
205144,3638
219130,3638
234070,3831
250028,3831
267074,3831
285283,3831
304733,3831
325508,3831
347701,4028
371406,4028
396727,4028
423775,4028
452667,4028
483528,4028
516494,4227
551707,4227
589320,4227
629498,4227
672416,4227
718259,4438
767228,4438
819535,4438
875409,4438
935091,4438
998843,4438
1066941,4661
1139682,4661
1217382,4661
1300380,4661
1389036,4661
1483736,4661
1584893,4888


==> data/nm_EGH_d3.csv <==
n,m
3,10
4,10
5,10
6,17
7,17
8,17
9,17
10,17
11,17
12,17
13,17
15,28
16,28
17,28
19,28
21,28
23,28
25,28
27,28
30,28
32,28
35,28
39,28
42,28
46,28
50,41
55,41
60,41
65,41
71,41
78,41
85,41
93,41
101,41
110,41
121,41
132,41
143,41
157,41
171,41
186,58
203,58
222,58
242,58
264,58
288,58
314,58
342,58
373,58
407,58
444,58
485,58
529,58
577,58
629,58
686,58
748,77
816,77
890,77
971,77
1059,77
1155,77
1260,77
1374,77
1499,77
1635,77
1783,77
1945,77
2121,77
2313,77
2523,77
2752,77
3001,77
3273,100
3570,100
3894,100
4247,100
4632,100
5052,100
5510,100
6010,100
6555,100
7149,100
7797,100
8504,100
9275,100
10116,100
11033,100
12033,100
13124,100
14314,100
15612,129
17027,129
18571,129
20255,129
22091,129
24094,129
26278,129
28660,129
31258,129
34092,129
37183,129
40554,129
44231,129
48241,129
52614,129
57384,129
62586,129
68260,129
74449,129
81198,160
88559,160
96588,160
105344,160
114895,160
125311,160
136671,160
149061,160
162575,160
177314,160
193389,160
210921,160
230043,160
250898,160
273643,160
298451,160
325508,160
355018,160
387203,160
422306,160
460592,197
502348,197
547890,197
597560,197
651733,197
710818,197
775259,197
845542,197
922197,197
1005802,197
1096985,197
1196435,197
1304901,197
1423201,197
1552225,197
1692946,197
1846424,197
2013817,197
2196385,197
2395504,197
2612675,197
2849534,238
3107866,238
3389617,238
3696912,238
4032066,238
4397603,238
4796279,238
5231099,238
5705338,238
6222570,238
6786694,238
7401959,238
8073004,238
8804883,238
9603113,238
10473708,238
11423230,238
12458833,238
13588321,238
14820207,238
16163771,238
17629141,281
19227357,281
20970464,281
22871596,281
24945081,281
27206543,281
29673024,281
32363110,281
35297073,281
38497022,281
41987070,281
45793519,281
49945051,281
54472951,281
59411339,281
64797431,281
70671812,281
77078751,281
84066528,281
91687801,281
100000000,281


==> data/nm_L61_d15.csv <==
n,m
3.0,3.0
4.0,4.0
5.0,5.0
6.0,6.0
7.0,7.0
8.0,7.994353436858858
9.0,8.971543553950772
10.0,9.918863237274595
11.0,10.826548487290914
12.0,11.689124404913258
13.0,12.504818987632841
14.0,13.274378153246364
15.0,14.0
16.0,14.684584270039908
17.0,15.33126686842246
18.0,15.943155804939336
20.0,17.074099640049806
21.0,17.59834333678004
22.0,18.098155483394624
24.0,19.03229061206908
26.0,19.890169259729877
27.0,20.294037335899876
29.0,21.057481474560696
31.0,21.768391118304248
33.0,22.433361816031184
36.0,23.356379966071252
38.0,23.92848801422073
41.0,24.7306827183967
44.0,25.474309933840896
47.0,26.16727112457976
50.0,26.815983773187373
53.0,27.425727556880737
57.0,28.185591473472886
61.0,28.89245391344447
65.0,29.55320325413377
70.0,30.32277761100177
74.0,30.898907846855174
80.0,31.705912375545797
85.0,32.33248258078725
91.0,33.03647143741689
97.0,33.69462281727001
104.0,34.41194679585762
111.0,35.08172330434721
118.0,35.709860627362325
127.0,36.464026518087095
135.0,37.09018467076456
144.0,37.75113345092219
154.0,38.43812115319618
165.0,39.14348084570091
176.0,39.80278930483264
188.0,40.47611921950796
201.0,41.15822347639054
215.0,41.84468154186904
230.0,42.53182509198654
245.0,43.17518501226836
262.0,43.85798169806363
280.0,44.53391645028549
299.0,45.2014954737173
319.0,45.85957679274185
341.0,46.53714158346818
365.0,47.227885102712705
389.0,47.87439526545025
416.0,48.55544067332073
444.0,49.21632020276566
475.0,49.90085003354554
507.0,50.56192979121099
542.0,51.23864162735039
579.0,51.9079074619954
618.0,52.568405525927986
660.0,53.23449276645055
705.0,53.902540748917474
754.0,54.58298609163697
805.0,55.24564845897871
860.0,55.91468419855689
919.0,56.58628588011506
981.0,57.24698979988105
1048.0,57.915499121557794
1120.0,58.587755827305465
1196.0,59.25193034399718
1278.0,59.92270523443404
1365.0,60.58880277326368
1458.0,61.25537361642275
1557.0,61.91970082346151
1663.0,62.58566119535667
1777.0,63.25602802225821
1898.0,63.92200600557304
2027.0,64.58674521782396
2166.0,65.25719412451441
2313.0,65.92091038114049
2471.0,66.58877647636344
2640.0,67.25739974764072
2820.0,67.92398835620432
3012.0,68.58963085287505
3217.0,69.25501705439093
3437.0,69.92345609860234
3671.0,70.5889933132929
3921.0,71.25468362002523
4189.0,71.92270270915999
4474.0,72.58772531480103
4779.0,73.25401788489178
5105.0,73.92070301983463
5453.0,74.58692977767443
5825.0,75.25362149854077
6222.0,75.91968508212148
6646.0,76.58564740349293
7099.0,77.25174792149556
7584.0,77.91933187319464
8101.0,78.58548909618158
8653.0,79.2513508751168
9243.0,79.91762530080766
9873.0,80.58365611805851
10546.0,81.24973493027478
11265.0,81.91591702972983
12033.0,82.5820748538458
12854.0,83.24872908461857
13730.0,83.91462905857398
14666.0,84.58072966334515
15666.0,85.24694749355434
16734.0,85.91304810447586
17875.0,86.57925145201722
19094.0,87.24555643984465
20396.0,87.9117921096125
21786.0,88.57766093607364
23272.0,89.24407718828591
24858.0,89.90993772986913
26553.0,90.57614208739393
28363.0,91.24213750584856
30297.0,91.90833662143773
32363.0,92.57457200524995
34569.0,93.24054647541857
36926.0,93.90669061463052
39443.0,94.57265157961844
42133.0,95.23895377689958
45005.0,95.90492690374892
48073.0,96.5709463647385
51351.0,97.23713192038183
54852.0,97.90321999628699
58592.0,98.56935979984894
62586.0,99.23533573933355
66853.0,99.90142263614287
71411.0,100.5675200521525
76280.0,101.2336477633933
81480.0,101.89965261788271
87035.0,102.56571632828567
92969.0,103.23180955242333
99308.0,103.89794485173708
106078.0,104.5639632611645
113310.0,105.2300233795583
121036.0,105.89616193700078
129287.0,106.56215960106502
138102.0,107.22826854196036
147517.0,107.89430693688068
157575.0,108.56041776408696
168318.0,109.22648157739887
179793.0,109.89252093229808
192051.0,110.55859646614883
205144.0,111.22463556166127
219130.0,111.8906922011628
234070.0,112.55676929872895
250028.0,113.22282219490704
267074.0,113.88887641902284
285283.0,114.5549609594698
304733.0,115.2210292036682
325508.0,115.88706425927118
347701.0,116.55314772765514
371406.0,117.21920077466824
396727.0,117.88525049488119
423775.0,118.55131700476379
452667.0,119.21738163617917
483528.0,119.88342957819934
516494.0,120.5494973252577
551707.0,121.2155546906563
589320.0,121.881599628355
629498.0,122.54765577746979
672416.0,123.2137236404567
718259.0,123.87977633920788
767228.0,124.54583658460615
819535.0,125.21188960553224
875409.0,125.87795274424514
935091.0,126.5440010943347
998843.0,127.21006059400335
1066941.0,127.8761158351126
1139682.0,128.5421735705032
1217382.0,129.20822895330028
1300380.0,129.8742893421425
1389036.0,130.54034535955876
1483736.0,131.20639927439294
1584893.0,131.87245732947102


==> data/nm_L61_d3.csv <==
n,m
3.0,2.0
4.0,2.321928094887362
5.0,2.584962500721156
6.0,2.807354922057604
7.0,3.0
8.0,3.169925001442312
9.0,3.321928094887362
10.0,3.4594316186372973
11.0,3.584962500721156
12.0,3.700439718141092
13.0,3.807354922057604
15.0,4.0
16.0,4.087462841250339
17.0,4.169925001442312
19.0,4.321928094887363
21.0,4.459431618637297
23.0,4.584962500721156
25.0,4.700439718141092
27.0,4.807354922057604
30.0,4.954196310386875
32.0,5.044394119358453
35.0,5.169925001442312
39.0,5.321928094887363
42.0,5.426264754702098
46.0,5.554588851677638
50.0,5.672425341971495
55.0,5.807354922057604
60.0,5.930737337562887
65.0,6.044394119358453
71.0,6.169925001442312
78.0,6.303780748177103
85.0,6.426264754702098
93.0,6.554588851677638
101.0,6.672425341971495
110.0,6.794415866350106
121.0,6.930737337562887
132.0,7.05528243550119
143.0,7.169925001442312
157.0,7.303780748177103
171.0,7.426264754702098
186.0,7.546894459887636
203.0,7.672425341971495
222.0,7.800899899920305
242.0,7.924812503605781
264.0,8.049848549450562
288.0,8.174925682500678
314.0,8.29920801838728
342.0,8.422064766172813
373.0,8.546894459887637
407.0,8.672425341971495
444.0,8.79766152585376
485.0,8.92481250360578
529.0,9.049848549450562
577.0,9.174925682500678
629.0,9.29920801838728
686.0,9.4241662888181
748.0,9.54882190845875
816.0,9.674192268145683
890.0,9.799281621521923
971.0,9.92481250360578
1059.0,10.049848549450562
1155.0,10.174925682500678
1260.0,10.30035256032822
1374.0,10.425215903299383
1499.0,10.550746785383243
1635.0,10.67595703294175
1783.0,10.800899899920305
1945.0,10.926295994781112
2121.0,11.051208940914766
2313.0,11.17617314910749
2523.0,11.30149619498255
2752.0,11.42678889459556
3001.0,11.55170826162069
3273.0,11.676838606474153
3570.0,11.802112418586066
3894.0,11.92740761294903
4247.0,12.052568050804153
4632.0,12.177730967033272
5052.0,12.302924464617952
5510.0,12.428098411832506
6010.0,12.553389304721618
6555.0,12.678600139099458
7149.0,12.803727526553114
7797.0,12.928888439397635
8504.0,13.054095520550748
9275.0,13.179287104646004
10116.0,13.30449392978285
11033.0,13.429668265133094
12033.0,13.554828641429854
13124.0,13.68002980232821
14314.0,13.805240049886715
15612.0,13.930460153846726
17027.0,14.055621374781708
18571.0,14.180841565566661
20255.0,14.306061689428342
22091.0,14.431236412071062
24094.0,14.556446180627352
26278.0,14.68162275709363
28660.0,14.8068013265491
31258.0,14.931984005675986
34092.0,15.057187933990436
37183.0,15.18239435340453
40554.0,15.307592173906025
44231.0,15.43280285635187
48241.0,15.558002098774807
52614.0,15.683186535351966
57384.0,15.808386056281636
62586.0,15.93357540438771
68260.0,16.058773929123547
74449.0,16.183984228356824
81198.0,16.30917433967019
88559.0,16.434367601668914
96588.0,16.55957127721226
105344.0,16.684762315441688
114895.0,16.80996904717615
125311.0,16.935165049603697
136671.0,17.06035818264214
149061.0,17.185552996318197
162575.0,17.31075477221531
177314.0,17.435955060928627
193389.0,17.56115367088857
210921.0,17.686350056223585
230043.0,17.811550303044328
250898.0,17.93674719509256
273643.0,18.061940698367035
298451.0,18.187139396109984
325508.0,18.312337907461718
355018.0,18.437536711652058
387203.0,18.562734330846727
422306.0,18.68793263533778
460592.0,18.813132959944415
502348.0,18.93833047930755
547890.0,19.063529379664914
597560.0,19.18872646770681
651733.0,19.313923734623426
710818.0,19.43912271916782
775259.0,19.564320704571532
845542.0,19.689518599041694
922197.0,19.814717011371634
1005802.0,19.93991633097408
1096985.0,20.06511368316058
1196435.0,20.190311795325446
1304901.0,20.315510031733933
1423201.0,20.440709012436525
1552225.0,20.56590719472431
1692946.0,20.6911053777414
1846424.0,20.816303232178793
2013817.0,20.941501874137558
2196385.0,21.06670018985533
2395504.0,21.191898394052117
2612675.0,21.31709679533097
2849534.0,21.442295082311215
3107866.0,21.567493334798865
3389617.0,21.692691264349904
3696912.0,21.817889662093197
4032066.0,21.943088181317915
4397603.0,22.06828626606861
4796279.0,22.193484453017945
5231099.0,22.318682918794323
5705338.0,22.443881180481196
6222570.0,22.5690793558826
6786694.0,22.694277747930634
7401959.0,22.819475908696763
8073004.0,22.944674354554316
8804883.0,23.06987256671091
9603113.0,23.1950708734787
10473708.0,23.320269091040117
11423230.0,23.445467431234206
12458833.0,23.570665719641553
13588321.0,23.695863975228878
14820207.0,23.82106236006464
16163771.0,23.946260570883332
17629141.0,24.071458925456877
19227357.0,24.19665720212809
20970464.0,24.321855516383103
22871596.0,24.447053769075293
24945081.0,24.572252076023254
27206543.0,24.69745036939426
29673024.0,24.822648673269036
32363110.0,24.947846961983856
35297073.0,25.073045258454417
38497022.0,25.198243549780212
41987070.0,25.32344181410961
45793519.0,25.44864012879415
49945051.0,25.57383842313714
54472951.0,25.69903671608534
59411339.0,25.824234992549204
64797431.0,25.949433302718386
70671812.0,26.07463158428757
77078751.0,26.199829877023337
84066528.0,26.3250281715001
91687801.0,26.45022647693414
100000000.0,26.57542477352585


==> data/nm_OLS_d15.csv <==
n,m
10,60
11,60
12,60
13,60
14,60
15,60
16,60
17,75
18,75
19,75
20,75
21,75
23,75
24,75
25,75
26,90
27,90
28,90
30,90
31,90
33,90
34,90
36,90
38,105
40,105
41,105
43,105
46,105
48,105
50,120
52,120
55,120
58,120
60,120
63,120
66,135
69,135
73,135
76,135
80,135
84,150
88,150
92,150
96,150
101,165
105,165
110,165
116,165
121,165
127,180
133,180
139,180
146,195
153,195
160,195
168,195
176,210
184,210
193,210
202,225
212,225
222,225
232,240
243,240
255,240
267,255
280,255
293,270
307,270
321,270
337,285
352,285
369,300
387,300
405,315
424,315
444,330
465,330
488,345
511,345
535,360
560,360
587,375
615,375
644,390
674,390
706,405
740,420
775,420
811,435
850,450
890,450
932,465
977,480
1023,480
1071,495
1122,510
1175,525
1231,540
1289,540
1350,555
1414,570
1482,585
1552,600
1625,615
1702,630
1783,645
1867,660
1956,675
2049,690
2146,705
2247,720
2354,735
2465,750
2582,765
2704,780
2833,810
2967,825
3107,840
3255,870
3409,885
3570,900
3739,930
3917,945
4102,975
4297,990
4500,1020
4713,1035
4937,1065
5170,1080
5415,1110
5672,1140
5941,1170
6222,1185
6517,1215
6826,1245
7149,1275
7488,1305
7842,1335
8214,1365
8603,1395
9011,1425
9437,1470
9884,1500
10353,1530
10843,1575
11357,1605
11895,1650
12458,1680
13049,1725
13667,1755
14314,1800
14992,1845
15702,1890
16446,1935
17225,1980
18041,2025
18896,2070
19791,2115
20729,2160
21711,2220
22739,2265
23816,2325
24945,2370
26126,2430
27364,2490
28660,2550
30018,2610
31440,2670
32929,2730
34489,2790
36123,2865
37834,2925
39626,3000
41504,3060
43470,3135
45529,3210
47686,3285
49945,3360
52310,3435
54789,3525
57384,3600
60102,3690
62949,3765
65931,3855
69055,3945
72326,4035
75752,4140
79340,4230
83099,4335
87035,4440
91158,4530
95477,4635
100000,4755


==> data/nm_OLS_d3.csv <==
n,m
10,12
11,12
12,12
13,12
14,12
15,12
16,12
17,15
18,15
19,15
20,15
21,15
23,15
24,15
25,15
26,18
27,18
28,18
30,18
31,18
33,18
34,18
36,18
38,21
40,21
41,21
43,21
46,21
48,21
50,24
52,24
55,24
58,24
60,24
63,24
66,27
69,27
73,27
76,27
80,27
84,30
88,30
92,30
96,30
101,33
105,33
110,33
116,33
121,33
127,36
133,36
139,36
146,39
153,39
160,39
168,39
176,42
184,42
193,42
202,45
212,45
222,45
232,48
243,48
255,48
267,51
280,51
293,54
307,54
321,54
337,57
352,57
369,60
387,60
405,63
424,63
444,66
465,66
488,69
511,69
535,72
560,72
587,75
615,75
644,78
674,78
706,81
740,84
775,84
811,87
850,90
890,90
932,93
977,96
1023,96
1071,99
1122,102
1175,105
1231,108
1289,108
1350,111
1414,114
1482,117
1552,120
1625,123
1702,126
1783,129
1867,132
1956,135
2049,138
2146,141
2247,144
2354,147
2465,150
2582,153
2704,156
2833,162
2967,165
3107,168
3255,174
3409,177
3570,180
3739,186
3917,189
4102,195
4297,198
4500,204
4713,207
4937,213
5170,216
5415,222
5672,228
5941,234
6222,237
6517,243
6826,249
7149,255
7488,261
7842,267
8214,273
8603,279
9011,285
9437,294
9884,300
10353,306
10843,315
11357,321
11895,330
12458,336
13049,345
13667,351
14314,360
14992,369
15702,378
16446,387
17225,396
18041,405
18896,414
19791,423
20729,432
21711,444
22739,453
23816,465
24945,474
26126,486
27364,498
28660,510
30018,522
31440,534
32929,546
34489,558
36123,573
37834,585
39626,600
41504,612
43470,627
45529,642
47686,657
49945,672
52310,687
54789,705
57384,720
60102,738
62949,753
65931,771
69055,789
72326,807
75752,828
79340,846
83099,867
87035,888
91158,906
95477,927
100000,951


==> data/nm_STNR_d15.csv <==
n,m
10,842
11,842
12,842
13,842
14,842
15,842
16,842
17,842
18,842
19,842
20,842
21,842
23,842
24,842
25,842
26,842
27,842
28,842
30,842
31,842
33,842
34,842
36,842
38,842
40,842
41,842
43,842
46,842
48,842
50,842
52,842
55,842
58,842
60,842
63,842
66,842
69,842
73,842
76,842
80,842
84,842
88,842
92,842
96,842
101,842
105,842
110,842
116,842
121,842
127,842
133,842
139,842
146,842
153,842
160,842
168,842
176,842
184,842
193,842
202,842
212,842
222,842
232,842
243,842
255,842
267,842
280,842
293,842
307,842
321,842
337,842
352,842
369,842
387,842
405,842
424,842
444,842
465,842
488,842
511,842
535,842
560,842
587,842
615,842
644,842
674,842
706,842
740,842
775,842
811,842
850,842
890,842
932,842
977,842
1023,842
1071,842
1122,842
1175,842
1231,842
1289,842
1350,842
1414,842
1482,842
1552,842
1625,842
1702,842
1783,842
1867,842
1956,842
2049,842
2146,842
2247,842
2354,842
2465,842
2582,842
2704,842
2833,842
2967,842
3107,842
3255,842
3409,842
3570,842
3739,842
3917,842
4102,842
4297,842
4500,842
4713,842
4937,842
5170,842
5415,842
5672,842
5941,842
6222,842
6517,842
6826,842
7149,842
7488,842
7842,842
8214,842
8603,842
9011,842
9437,842
9884,842
10353,842
10843,842
11357,842
11895,842
12458,842
13049,842
13667,842
14314,842
14992,842
15702,842
16446,842
17225,842
18041,842
18896,842
19791,842
20729,842
21711,842
22739,842
23816,842
24945,962
26126,962
27364,962
28660,962
30018,1025
31440,1025
32929,1370
34489,1370
36123,1370
37834,1370
39626,1370
41504,1370
43470,1370
45529,1370
47686,1370
49945,1370
52310,1682
54789,1682
57384,1682
60102,1682
62949,1682
65931,1682
69055,1850
72326,1850
75752,1850
79340,1850
83099,2210
87035,2210
91158,2210
95477,2210
100000,2210


==> data/nm_STNR_d3.csv <==
n,m
10,65
11,65
12,65
13,65
14,65
15,65
16,65
17,65
18,65
19,65
20,65
21,65
23,65
24,65
25,65
26,65
27,65
28,65
30,65
31,65
33,65
34,65
36,65
38,65
40,65
41,65
43,65
46,65
48,65
50,65
52,65
55,65
58,65
60,65
63,65
66,65
69,65
73,65
76,65
80,65
84,65
88,65
92,65
96,65
101,65
105,65
110,65
116,65
121,65
127,65
133,65
139,65
146,65
153,65
160,65
168,65
176,65
184,65
193,65
202,65
212,65
222,65
232,65
243,65
255,65
267,65
280,65
293,65
307,65
321,65
337,65
352,65
369,65
387,65
405,65
424,65
444,65
465,65
488,65
511,65
535,82
560,82
587,82
615,82
644,82
674,82
706,82
740,122
775,122
811,122
850,122
890,122
932,122
977,122
1023,122
1071,122
1122,122
1175,122
1231,122
1289,122
1350,170
1414,170
1482,170
1552,170
1625,170
1702,170
1783,170
1867,170
1956,170
2049,170
2146,170
2247,257
2354,257
2465,257
2582,257
2704,257
2833,257
2967,257
3107,257
3255,257
3409,257
3570,257
3739,257
3917,257
4102,257
4297,290
4500,290
4713,290
4937,362
5170,362
5415,362
5672,362
5941,362
6222,362
6517,362
6826,362
7149,513
7488,513
7842,513
8214,513
8603,513
9011,513
9437,513
9884,513
10353,513
10843,513
11357,513
11895,513
12458,513
13049,513
13667,513
14314,513
14992,513
15702,513
16446,513
17225,513
18041,513
18896,513
19791,513
20729,513
21711,513
22739,513
23816,513
24945,513
26126,513
27364,513
28660,513
30018,513
31440,513
32929,513
34489,513
36123,513
37834,513
39626,513
41504,513
43470,513
45529,513
47686,513
49945,513
52310,513
54789,513
57384,513
60102,513
62949,513
65931,513
69055,513
72326,513
75752,513
79340,513
83099,513
87035,513
91158,513
95477,513
100000,513


==> data/nm_ex_Hamming_d3.csv <==
n,m
3,3
4,3
5,5
6,5
7,5
8,5
9,7
10,7
11,7
12,7
13,7
15,7
16,7
17,9
19,9
21,9
23,9
25,9
27,9
30,9
32,9
35,11
39,11
42,11
46,11
50,11
55,11
60,11
65,13
71,13
78,13
85,13
93,13
101,13
110,13
121,13
132,15
143,15
157,15
171,15
186,15
203,15
222,15
242,15
264,17
288,17
314,17
342,17
373,17
407,17
444,17
485,17
529,19
577,19
629,19
686,19
748,19
816,19
890,19
971,19
1059,21
1155,21
1260,21
1374,21
1499,21
1635,21
1783,21
1945,21
2121,23
2313,23
2523,23
2752,23
3001,23
3273,23
3570,23
3894,23
4247,25
4632,25
5052,25
5510,25
6010,25
6555,25
7149,25
7797,25
8504,27
9275,27
10116,27
11033,27
12033,27
13124,27
14314,27
15612,27
17027,29
18571,29
20255,29
22091,29
24094,29
26278,29
28660,29
31258,29
34092,31
37183,31
40554,31
44231,31
48241,31
52614,31
57384,31
62586,31
68260,33
74449,33
81198,33
88559,33
96588,33
105344,33
114895,33
125311,33
136671,35
149061,35
162575,35
177314,35
193389,35
210921,35
230043,35
250898,35
273643,37
298451,37
325508,37
355018,37
387203,37
422306,37
460592,37
502348,37
547890,39
597560,39
651733,39
710818,39
775259,39
845542,39
922197,39
1005802,39
1096985,41
1196435,41
1304901,41
1423201,41
1552225,41
1692946,41
1846424,41
2013817,41
2196385,43
2395504,43
2612675,43
2849534,43
3107866,43
3389617,43
3696912,43
4032066,43
4397603,45
4796279,45
5231099,45
5705338,45
6222570,45
6786694,45
7401959,45
8073004,45
8804883,47
9603113,47
10473708,47
11423230,47
12458833,47
13588321,47
14820207,47
16163771,47
17629141,49
19227357,49
20970464,49
22871596,49
24945081,49
27206543,49
29673024,49
32363110,49
35297073,51
38497022,51
41987070,51
45793519,51
49945051,51
54472951,51
59411339,51
64797431,51
70671812,53
77078751,53
84066528,53
91687801,53
100000000,53


==> data/nm_rec_d15.csv <==
n,m
3,3
4,4
5,5
6,6
7,7
8,8
9,9
10,10
11,11
12,12
13,13
14,14
15,15
16,16
17,17
18,18
20,20
21,21
22,22
24,24
26,26
27,27
29,29
31,31
33,33
36,36
38,38
41,41
44,44
47,47
50,50
53,53
57,57
61,61
65,65
70,70
74,74
80,80
85,85
91,91
97,97
104,104
111,111
118,118
127,127
135,135
144,144
154,154
165,163
176,168
188,183
201,190
215,198
230,214
245,222
262,230
280,242
299,251
319,264
341,282
365,292
389,298
416,308
444,327
475,345
507,357
542,372
579,393
618,407
660,421
705,446
754,461
805,475
860,486
919,508
981,531
1048,554
1120,574
1196,587
1278,608
1365,632
1458,645
1557,674
1663,688
1777,724
1898,741
2027,776
2166,800
2313,833
2471,851
2640,870
2820,888
3012,926
3217,967
3437,982
3671,1011
3921,1047
4189,1073
4474,1123
4779,1147
5105,1176
5453,1204
5825,1221
6222,1268
6646,1308
7099,1351
7584,1377
8101,1415
8653,1445
9243,1516
9873,1551
10546,1574
11265,1596
12033,1644
12854,1669
13730,1750
14666,1787
15666,1835
16734,1864
17875,1904
19094,1964
20396,2032
21786,2064
23272,2084
24858,2128
26553,2178
28363,2287
30297,2317
32363,2360
34569,2401
36926,2432
39443,2490
42133,2598
45005,2624
48073,2684
51351,2713
54852,2783
58592,2899
62586,2959
66853,2992
71411,3023
76280,3048
81480,3122
87035,3276
92969,3300
99308,3352
106078,3414
113310,3449
121036,3591
129287,3676
138102,3723
147517,3760
157575,3822
168318,3869
179793,4036
192051,4108
205144,4140
219130,4196
234070,4245
250028,4378
267074,4520
285283,4555
304733,4584
325508,4659
347701,4693
371406,4932
396727,4992
423775,5066
452667,5105
483528,5162
516494,5267
551707,5479
589320,5520
629498,5550
672416,5611
718259,5689
767228,5976
819535,6016
875409,6080
935091,6136
998843,6177
1066941,6270
1139682,6549
1217382,6584
1300380,6671
1389036,6709
1483736,6815
1584893,7111


==> data/nm_rec_d3.csv <==
n,m
4,3
7,4
11,5
17,6
25,7
37,8
54,9
78,10
114,11
165,12
237,13
345,14
498,15
714,16
1038,17
1497,18
2145,19
3117,20
4494,21
6438,22
9354,23
13485,24
19317,25
28065,26
40458,27
57954,28
84198,29
121377,30
173865,31
252597,32
364134,33
521598,34
757794,35
1092405,36
1564797,37
2273385,38
3277218,39
4694394,40
6820158,41
9831657,42
14083185,43
20460477,44
29494974,45
42249558,46
61381434,47
88484925,48


==> data/nm_rec_k3_d3.csv <==
n,m
10,9
11,10
12,10
13,11
14,11
15,11
16,12
17,12
18,12
19,13
20,13
21,13
23,14
24,14
25,15
26,15
27,15
28,15
30,16
31,16
33,17
34,17
36,17
38,18
40,18
41,19
43,19
46,20
48,20
50,20
52,21
55,21
58,22
60,22
63,23
66,23
69,24
73,25
76,25
80,26
84,26
88,27
92,28
96,28
101,29
105,29
110,30
116,31
121,32
127,32
133,33
139,34
146,35
153,35
160,36
168,37
176,38
184,39
193,40
202,41
212,42
222,43
232,44
243,45
255,46
267,47
280,48
293,49
307,50
321,51
337,52
352,54
369,55
387,56
405,57
424,59
444,60
465,61
488,63
511,64
535,66
560,67
587,69
615,71
644,72
674,74
706,76
740,77
775,79
811,81
850,83
890,85
932,87
977,89
1023,91
1071,93
1122,95
1175,97
1231,100
1289,102
1350,104
1414,107
1482,109
1552,112
1625,115
1702,117
1783,120
1867,123
1956,126
2049,129
2146,132
2247,135
2354,138
2465,141
2582,144
2704,148
2833,151
2967,155
3107,158
3255,162
3409,166
3570,169
3739,173
3917,178
4102,182
4297,186
4500,190
4713,195
4937,199
5170,204
5415,209
5672,214
5941,219
6222,224
6517,229
6826,234
7149,240
7488,245
7842,251
8214,257
8603,263
9011,269
9437,275
9884,282
10353,288
10843,295
11357,302
11895,309
12458,316
13049,324
13667,331
14314,339
14992,347
15702,355
16446,363
17225,372
18041,380
18896,389
19791,398
20729,408
21711,417
22739,427
23816,437
24945,447
26126,458
27364,468
28660,479
30018,491
31440,502
32929,514
34489,526
36123,538
37834,551
39626,564
41504,577
43470,590
45529,604
47686,618
49945,633
52310,647
54789,663
57384,678
60102,694
62949,710
65931,727
69055,744
72326,761
75752,779
79340,797
83099,816
87035,835
91158,854
95477,874
100000,895


==> data/nm_rec_k5_d15.csv <==
n,m
10,14
11,15
12,16
13,17
14,18
15,19
16,20
17,21
18,22
19,23
20,24
21,25
23,27
24,28
25,29
26,30
27,31
28,32
30,34
31,35
33,37
34,38
36,40
38,42
40,44
41,45
43,47
46,50
48,52
50,54
52,56
55,59
58,62
60,64
63,67
66,70
69,73
73,77
76,80
80,84
84,88
88,92
92,96
96,100
101,105
105,109
110,114
116,120
121,125
127,131
133,137
139,143
146,150
153,157
160,164
168,172
176,180
184,188
193,197
202,206
212,216
222,226
232,236
243,247
255,259
267,271
280,284
293,297
307,311
321,325
337,341
352,356
369,373
387,391
405,409
424,428
444,448
465,469
488,492
511,512
535,539
560,552
587,583
615,598
644,629
674,645
706,661
740,693
775,710
811,743
850,765
890,783
932,821
977,841
1023,880
1071,904
1122,925
1175,970
1231,997
1289,1043
1350,1065
1414,1118
1482,1147
1552,1200
1625,1225
1702,1286
1783,1317
1867,1374
1956,1412
2049,1470
2146,1510
2247,1575
2354,1617
2465,1688
2582,1727
2704,1806
2833,1882
2967,1929
3107,2012
3255,2061
3409,2147
3570,2239
3739,2292
3917,2387
4102,2448
4297,2553
4500,2652
4713,2725
4937,2833
5170,2950
5415,3021
5672,3142
5941,3271
6222,3346
6517,3479
6826,3622
7149,3710
7488,3856
7842,4012
8214,4163
8603,4268
9011,4431
9437,4604
9884,4779
10353,4895
10843,5084
11357,5276
11895,5471
12458,5678
13049,5824
13667,6037
14314,6262
14992,6498
15702,6731
16446,6984
17225,7233
18041,7495
18896,7680
19791,7959
20729,8253
21711,8551
22739,8854
23816,9172
24945,9495
26126,9833
27364,10177
28660,10536
30018,10902
31440,11284
32929,11683
34489,12089
36123,12502
37834,12933
39626,13383
41504,13971
43470,14446
45529,14930
47686,15446
49945,15959
52310,16504
54789,17059
57384,17778
60102,18377
62949,18986
65931,19619
69055,20431
72326,21099
75752,21805
79340,22510
83099,23436
87035,24206
91158,24992
95477,26000
100000,26841


==> data/nm_rec_k5_d3.csv <==
n,m
10,11
11,11
12,11
13,12
14,12
15,12
16,12
17,13
18,13
19,13
20,13
21,14
23,14
24,14
25,15
26,15
27,15
28,15
30,15
31,16
33,16
34,16
36,16
38,17
40,17
41,17
43,17
46,18
48,18
50,18
52,18
55,19
58,19
60,19
63,19
66,20
69,20
73,21
76,21
80,21
84,21
88,22
92,22
96,22
101,23
105,23
110,23
116,24
121,24
127,24
133,25
139,25
146,26
153,26
160,26
168,27
176,27
184,28
193,28
202,29
212,29
222,29
232,30
243,30
255,31
267,31
280,32
293,32
307,33
321,33
337,34
352,34
369,35
387,35
405,36
424,36
444,37
465,37
488,38
511,39
535,39
560,40
587,40
615,41
644,42
674,42
706,43
740,44
775,44
811,45
850,46
890,46
932,47
977,48
1023,48
1071,49
1122,50
1175,51
1231,52
1289,52
1350,53
1414,54
1482,55
1552,56
1625,57
1702,57
1783,58
1867,59
1956,60
2049,61
2146,62
2247,63
2354,64
2465,65
2582,66
2704,67
2833,68
2967,69
3107,70
3255,71
3409,72
3570,73
3739,74
3917,76
4102,77
4297,78
4500,79
4713,80
4937,82
5170,83
5415,84
5672,85
5941,87
6222,88
6517,89
6826,91
7149,92
7488,94
7842,95
8214,97
8603,98
9011,100
9437,101
9884,103
10353,104
10843,106
11357,108
11895,109
12458,111
13049,113
13667,114
14314,116
14992,118
15702,120
16446,122
17225,124
18041,125
18896,127
19791,129
20729,131
21711,133
22739,135
23816,138
24945,140
26126,142
27364,144
28660,146
30018,149
31440,151
32929,153
34489,156
36123,158
37834,160
39626,163
41504,165
43470,168
45529,171
47686,173
49945,176
52310,179
54789,181
57384,184
60102,187
62949,190
65931,193
69055,196
72326,199
75752,202
79340,205
83099,208
87035,212
91158,215
95477,218
100000,222


==> data/nm_rec_k7_d15.csv <==
n,m
10,16
11,17
12,18
13,19
14,20
15,21
16,22
17,23
18,24
19,25
20,26
21,27
23,29
24,30
25,31
26,32
27,33
28,34
30,36
31,37
33,39
34,40
36,42
38,44
40,46
41,47
43,49
46,52
48,54
50,56
52,58
55,61
58,64
60,66
63,69
66,72
69,75
73,79
76,82
80,86
84,90
88,94
92,98
96,102
101,107
105,111
110,116
116,122
121,127
127,133
133,139
139,145
146,152
153,159
160,166
168,174
176,182
184,190
193,199
202,208
212,218
222,228
232,238
243,249
255,261
267,273
280,286
293,299
307,313
321,327
337,343
352,358
369,375
387,393
405,411
424,430
444,450
465,471
488,490
511,504
535,518
560,536
587,559
615,577
644,593
674,613
706,629
740,661
775,678
811,695
850,717
890,743
932,773
977,797
1023,824
1071,844
1122,875
1175,910
1231,936
1289,968
1350,990
1414,1038
1482,1072
1552,1101
1625,1150
1702,1186
1783,1217
1867,1259
1956,1312
2049,1345
2146,1390
2247,1437
2354,1496
2465,1538
2582,1583
2704,1656
2833,1702
2967,1749
3107,1832
3255,1881
3409,1931
3570,2023
3739,2076
3917,2135
4102,2203
4297,2301
4500,2364
4713,2472
4937,2539
5170,2608
5415,2678
5672,2799
5941,2879
6222,2954
6517,3087
6826,3174
7149,3262
7488,3408
7842,3501
8214,3659
8603,3756
9011,3855
9437,4028
9884,4140
10353,4247
10843,4436
11357,4556
11895,4751
12458,4877
13049,5095
13667,5227
14314,5371
14992,5599
15702,5750
16446,5995
17225,6153
18041,6361
18896,6580
19791,6750
20729,7043
21711,7221
22739,7524
23816,7721
24945,7995
26126,8250
27364,8527
28660,8821
30018,9098
31440,9424
32929,9704
34489,10063
36123,10390
37834,10724
39626,11161
41504,11461
43470,11897
45529,12252
47686,12703
49945,13059
52310,13537
54789,14017
57384,14445
60102,14998
62949,15417
65931,15961
69055,16469
72326,17077
75752,17663
79340,18235
83099,18830
87035,19483
91158,20114
95477,20841
100000,21466

